Uncertainty Quantification for PDEs with Anisotropic Random Diffusion

In this article, we consider elliptic diffusion problems with an anisotropic random diffusion coefficient. We model the notable direction in terms of a random vector field and derive regularity results for the solution's dependence on the random parameter. It turns out that the decay of the vector field's Karhunen-Loeve expansion entirely determines this regularity. The obtained results allow for sophisticated quadrature methods, such as the quasi-Monte Carlo method or the anisotropic sparse grid quadrature, in order to approximate quantities of interest, like the solution's mean or the variance. Numerical examples in three spatial dimensions are provided to supplement the presented theory.

==> exp1errMC.dat <==
l mL2 mH1 vL1 vW11 mL2a1 mL2a2 mH1a1 mH1a2 vL1a1 vL1a2 vW11a1 vW11a2
0 0.0472878 0.365679 5.43442e-05 0.000604922 0.019026 0.108906 0.547629 5.9841 7.15394e-05 0.000404697 0.00116801 0.0066119
1 0.0207823 0.215503 4.57095e-05 0.000541717 0.00951298 0.0272265 0.273814 1.49603 3.57697e-05 0.000101174 0.000584004 0.00165297
2 0.00633785 0.135559 2.92611e-05 0.000378813 0.00475649 0.00680663 0.136907 0.374007 1.78848e-05 2.52936e-05 0.000292002 0.000413243
3 0.0018774 0.0737063 7.01261e-06 0.000165161 0.00237825 0.00170166 0.0684536 0.0935016 8.94242e-06 6.32339e-06 0.000146001 0.000103311
4 0.000648339 0.0368652 4.06718e-06 8.58255e-05 0.00118912 0.000425414 0.0342268 0.0233754 4.47121e-06 1.58085e-06 7.30006e-05 2.58277e-05
5 0.000188095 0.0165301 1.97325e-06 4.3996e-05 0.000594561 0.000106354 0.0171134 0.00584385 2.2356e-06 3.95212e-07 3.65003e-05 6.45693e-06


==> exp1errQMC.dat <==
l mL2 mH1 vL1 vW11 mL2a1 mL2a2 mH1a1 mH1a2 vL1a1 vL1a2 vW11a1 vW11a2
0 0.0504454 0.365012 4.91759e-05 0.000565992 0.016533 0.0935248 0.497002 2.81147 3.28042e-05 0.000185568 0.000856252 0.00484369
1 0.016846 0.210826 2.22515e-05 0.000414084 0.0082665 0.0233812 0.248501 0.702867 1.64021e-05 4.63921e-05 0.000428126 0.00121092
2 0.00646561 0.135109 1.2564e-05 0.000268349 0.00413325 0.0058453 0.12425 0.175717 8.20104e-06 1.1598e-05 0.000214063 0.000302731
3 0.00165386 0.0732764 3.55766e-06 0.000124359 0.00206662 0.00146132 0.0621252 0.0439292 4.10052e-06 2.89951e-06 0.000107031 7.56827e-05
4 0.000511054 0.0366562 1.5984e-06 5.82948e-05 0.00103331 0.000365331 0.0310626 0.0109823 2.05026e-06 7.24876e-07 5.35157e-05 1.89207e-05
5 0.000134204 0.0164692 4.86447e-07 2.63786e-05 0.000516656 9.13328e-05 0.0155313 0.00274557 1.02513e-06 1.81219e-07 2.67579e-05 4.73017e-06


==> exp1errSQ.dat <==
l mL2 mH1 vL1 vW11 mL2a1 mL2a2 mH1a1 mH1a2 vL1a1 vL1a2 vW11a1 vW11a2
0 0.0493981 0.364677 5.43442e-05 0.000604922 0.0149855 0.0858653 0.5397 4.49008 2.96644e-05 0.000167811 0.000903633 0.00511512
1 0.0166942 0.210856 2.66579e-05 0.000474144 0.00749273 0.0214663 0.26985 1.12252 1.48322e-05 4.19528e-05 0.000451816 0.00127878
2 0.00611753 0.135003 2.00314e-05 0.000316549 0.00374636 0.00536658 0.134925 0.28063 7.41609e-06 1.04882e-05 0.000225908 0.000319695
3 0.00173038 0.0732783 2.85067e-06 0.000120723 0.00187318 0.00134165 0.0674625 0.0701575 3.70805e-06 2.62205e-06 0.000112954 7.99237e-05
4 0.000430155 0.0366394 1.03811e-06 5.89422e-05 0.000936591 0.000335411 0.0337312 0.0175394 1.85402e-06 6.55513e-07 5.6477e-05 1.99809e-05
5 9.05254e-05 0.016461 2.42141e-07 2.56958e-05 0.000468296 8.38529e-05 0.0168656 0.00438484 9.27011e-07 1.63878e-07 2.82385e-05 4.99523e-06


==> exp2errMC.dat <==
l mL2 mH1 vL1 vW11 mL2a1 mL2a2 mH1a1 mH1a2 vL1a1 vL1a2 vW11a1 vW11a2
0 0.151409 1.26655 0.00806992 0.0811081 0.118238 0.703725 3.46251 1.00562e+07 0.00785496 0.0446327 0.142522 0.896351
1 0.0768632 0.890428 0.004584 0.0637001 0.0591189 0.175931 1.73125 2.51406e+06 0.00392748 0.0111582 0.0712612 0.224088
2 0.0314156 0.575573 0.00149889 0.0362985 0.0295595 0.0439828 0.865627 628515 0.00196374 0.00278954 0.0356306 0.0560219
3 0.0141369 0.320518 0.000949943 0.0200879 0.0147797 0.0109957 0.432813 157129 0.00098187 0.000697385 0.0178153 0.0140055
4 0.00450433 0.167678 0.000588708 0.0119801 0.00738986 0.00274892 0.216407 39282.2 0.000490935 0.000174346 0.00890765 0.00350137
5 0.00336853 0.0820211 0.000229854 0.00500947 0.00369493 0.000687231 0.108203 9820.54 0.000245467 4.35866e-05 0.00445383 0.000875343


==> exp2errQMC.dat <==
l mL2 mH1 vL1 vW11 mL2a1 mL2a2 mH1a1 mH1a2 vL1a1 vL1a2 vW11a1 vW11a2
0 0.16509 1.25938 0.00798172 0.0813792 0.0692137 0.391532 2.06521 11.6826 0.00442825 0.02505 0.108613 0.614409
1 0.0711183 0.873112 0.00482328 0.0562757 0.0346069 0.097883 1.0326 2.92065 0.00221412 0.00626249 0.0543066 0.153602
2 0.0247265 0.540965 0.00179439 0.0321056 0.0173034 0.0244707 0.516302 0.730162 0.00110706 0.00156562 0.0271533 0.0384005
3 0.00658195 0.308501 0.000452875 0.0149206 0.00865172 0.00611769 0.258151 0.18254 0.000553531 0.000391406 0.0135766 0.00960014
4 0.0022463 0.164902 0.000156375 0.00712358 0.00432586 0.00152942 0.129076 0.0456351 0.000276766 9.78514e-05 0.00678832 0.00240003
5 0.000781657 0.0782453 4.70374e-05 0.00320585 0.00216293 0.000382355 0.0645378 0.0114088 0.000138383 2.44629e-05 0.00339416 0.000600009


==> exp2errSQ.dat <==
l mL2 mH1 vL1 vW11 mL2a1 mL2a2 mH1a1 mH1a2 vL1a1 vL1a2 vW11a1 vW11a2
0 0.160957 1.25831 0.00806992 0.0811081 0.0613651 0.366291 2.9112 81.8043 0.00571296 0.0324286 0.123348 0.759135
1 0.0691555 0.872878 0.00415693 0.0565022 0.0306825 0.0915728 1.4556 20.4511 0.00285648 0.00810716 0.0616742 0.189784
2 0.0224714 0.54017 0.00128287 0.0320107 0.0153413 0.0228932 0.7278 5.11277 0.00142824 0.00202679 0.0308371 0.0474459
3 0.00669336 0.308217 0.000635404 0.0170684 0.00767064 0.0057233 0.3639 1.27819 0.00071412 0.000506697 0.0154185 0.0118615
4 0.00191766 0.164828 0.000367168 0.0101741 0.00383532 0.00143083 0.18195 0.319548 0.00035706 0.000126674 0.00770927 0.00296537
5 0.000473627 0.0781472 0.000105209 0.00378499 0.00191766 0.000357706 0.0909749 0.079887 0.00017853 3.16686e-05 0.00385464 0.000741343

